Twist and Measure: Characterizing the Effective Radius of Strings and Bundles under Twisting Contraction

We test the standard model for the length contraction of a bundle of strings under twist, and find deviation that is significantly greater than typically appreciated and that has a different nature at medium and large twist angles. By including volume conservation, we achieve better fits to data for single-, double-, and triple-stranded bundles of Nylon monofilament as an ideal test case. This gives a well-defined procedure for extracting an effective twist radius that characterizes contraction behavior. While our approach accounts for the observed faster-than-expected contraction up to medium twist angles, we also find that the contraction is nevertheless slower than expected at large twist angles for both Nylon monofilament bundles and several other string types. The size of this effect varies with the individual-string braid structure and with the number of strings in the bundle. We speculate that it may be related to elastic deformation within the material. However, our first modeling attempt does not fully capture the observed behavior.

==> rsc.bst.txt <==
%%
%% This is file `rsc.bst',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% rsc.dtx  (with options: `bst,rsc')
%% ----------------------------------------------------------------
%% rsc --- BibTeX styles for Royal Society of Chemistry and Wiley
%%   journals
%% E-mail: joseph.wright@morningstar2.co.uk
%% Released under the LaTeX Project Public License v1.3c or later
%% See http://www.latex-project.org/lppl.txt
%% ----------------------------------------------------------------
%% 
ENTRY
  { address
    author
    booktitle
    chapter
    ctrl-use-title
    ctrl-etal-number
    ctrl-use-doi-all
    doi
    edition
    editor
    howpublished
    institution
    journal
    key
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    url
    volume
    year
  }
  {}
  { label
    extra.label
    short.list
  }

INTEGERS { output.state before.all mid.sentence }
INTEGERS { after.sentence after.block after.item }
INTEGERS { author.or.editor }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
  #4 'after.item :=
}

INTEGERS { is.use.title etal.number use.doi.all }

%% #0 turns off the display of the title for articles
%% #1 enables
FUNCTION {default.is.use.title} { #0 }

%% The number of names that force "et al." to be used
FUNCTION {default.etal.number} { #0 }

%% #0 turns off the display of the DOI for articles
%% #1 enables
FUNCTION {default.use.doi.all} { #0 }

FUNCTION {add.comma}
{ ", " * }

STRINGS { s t }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { add.comma write$ }
    { output.state after.block =
      { add.comma write$
        newline$
        "\newblock " write$
      }
      { output.state before.all =
          'write$
          { output.state after.item =
            { " " * write$ }
            { add.period$ " " * write$ }
          if$
          }
        if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "Empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

INTEGERS { would.add.period.textlen }

FUNCTION {would.add.period}
{ duplicate$
  add.period$
  text.length$
  'would.add.period.textlen :=
  duplicate$
  text.length$
  would.add.period.textlen =
    { #0 }
    { #1 }
  if$
}

FUNCTION {fin.entry}
{ would.add.period
    { "\relax" * write$ newline$
      "\mciteBstWouldAddEndPuncttrue" write$ newline$
      "\mciteSetBstMidEndSepPunct{\mcitedefaultmidpunct}"
      write$ newline$
      "{\mcitedefaultendpunct}{\mcitedefaultseppunct}\relax"
    }
    { "\relax" * write$ newline$
      "\mciteBstWouldAddEndPunctfalse" write$ newline$
      "\mciteSetBstMidEndSepPunct{\mcitedefaultmidpunct}"
      write$ newline$
      "{}{\mcitedefaultseppunct}\relax"
    }
  if$
  write$
  newline$
  "\EndOfBibitem" write$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "\emph{" swap$ * "}" * }
  if$
}

FUNCTION {boldface}
{ duplicate$ empty$
    { pop$ "" }
    { "\textbf{" swap$ * "}" * }
  if$
}

FUNCTION {paren}
{ duplicate$ empty$
    { pop$ "" }
    { "(" swap$ * ")" * }
  if$
}

FUNCTION {bbl.and}
{ "and" }

FUNCTION {bbl.chapter}
{ "ch." }

FUNCTION {bbl.doi}
{ "DOI:" }

FUNCTION {bbl.editor}
{ "ed." }


FUNCTION {bbl.edition}
{ "edn" }

FUNCTION {bbl.etal}
{ "et~al." emphasize }

FUNCTION {bbl.in}
{ "in" }

FUNCTION {bbl.inpress}
{ "in press" }

FUNCTION {bbl.msc}
{ "MSc thesis" }

FUNCTION {bbl.page}
{ "p." }

FUNCTION {bbl.pages}
{ "pp." }

FUNCTION {bbl.phd}
{ "PhD thesis" }

FUNCTION {bbl.submitted}
{ "submitted for publication" }

FUNCTION {bbl.techreport}
{ "Technical Report" }

FUNCTION {bbl.volume}
{ "vol." }

FUNCTION {bbl.first}
{ "1st" }

FUNCTION {bbl.second}
{ "2nd" }

FUNCTION {bbl.third}
{ "3rd" }

FUNCTION {bbl.fourth}
{ "4th" }

FUNCTION {bbl.fifth}
{ "5th" }

FUNCTION {bbl.st}
{ "st" }

FUNCTION {bbl.nd}
{ "nd" }

FUNCTION {bbl.rd}
{ "rd" }

FUNCTION {bbl.th}
{ "th" }

FUNCTION {eng.ord}
{ duplicate$ "1" swap$ *
  #-2 #1 substring$ "1" =
     { bbl.th * }
     { duplicate$ #-1 #1 substring$
       duplicate$ "1" =
         { pop$ bbl.st * }
         { duplicate$ "2" =
             { pop$ bbl.nd * }
             { "3" =
                 { bbl.rd * }
                 { bbl.th * }
               if$
             }
           if$
          }
       if$
     }
   if$
}

INTEGERS{ l }

FUNCTION{string.length}
{ #1 'l :=
  { duplicate$ duplicate$ #1 l substring$ = not }
    { l #1 + 'l := }
  while$
  pop$ l
}

STRINGS{replace find text}

INTEGERS{find_length}

FUNCTION{find.replace}
{ 'replace :=
  'find :=
  'text :=
  find  string.length 'find_length :=
  ""
  { text empty$ not }
    { text #1 find_length substring$ find =
      { replace *
        text #1 find_length + global.max$ substring$ 'text :=
      }
      { text #1 #1 substring$ *
        text #2 global.max$ substring$ 'text :=
      }
      if$
    }
  while$
}

FUNCTION {chr.to.value}
{ chr.to.int$ #48 -
  duplicate$ duplicate$
  #0 < swap$ #9 > or
    { #48 + int.to.chr$
      " is not a number..." *
      warning$
     pop$ #0
    }
    {}
  if$
}

FUNCTION{is.a.digit}
{ duplicate$ "" =
    {pop$ #0}
    {chr.to.int$ #48 - duplicate$
     #0 < swap$ #9 > or not}
  if$
}

FUNCTION{is.a.number}
{
  { duplicate$ #1 #1 substring$ is.a.digit }
    {#2 global.max$ substring$}
  while$
  "" =
}

FUNCTION {extract.num}
{ duplicate$ 't :=
  "" 's :=
  { t empty$ not }
  { t #1 #1 substring$
    t #2 global.max$ substring$ 't :=
    duplicate$ is.a.number
      { s swap$ * 's := }
      { pop$ "" 't := }
    if$
  }
  while$
  s empty$
    'skip$
    { pop$ s }
  if$
}

FUNCTION {bibinfo.check}
{ swap$
  duplicate$ missing$
    { pop$ pop$
      ""
    }
    { duplicate$ empty$
        {
          swap$ pop$
        }
        { swap$
          pop$
        }
      if$
    }
  if$
}

FUNCTION {convert.edition}
{ extract.num "l" change.case$ 's :=
  s "first" = s "1" = or
    { bbl.first 't := }
    { s "second" = s "2" = or
        { bbl.second 't := }
        { s "third" = s "3" = or
            { bbl.third 't := }
            { s "fourth" = s "4" = or
                { bbl.fourth 't := }
                { s "fifth" = s "5" = or
                    { bbl.fifth 't := }
                    { s #1 #1 substring$ is.a.number
                        { s eng.ord 't := }
                        { edition 't := }
                      if$
                    }
                  if$
                }
              if$
            }
          if$
        }
      if$
    }
  if$
  t
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {space.connect}
{ " " swap$ * * }

INTEGERS { nameptr namesleft numnames }

FUNCTION {format.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
  numnames etal.number > etal.number #0 > and
    { s #1 "{f.~}{vv~}{ll}{, jj}" format.name$ 't :=
      t bbl.etal space.connect
    }
    {
      { namesleft #0 > }
        { s nameptr "{f.~}{vv~}{ll}{, jj}" format.name$ 't :=
          nameptr #1 >
            { namesleft #1 >
              { add.comma t * }
              { numnames #2 >
                { "" * }
                'skip$
              if$
              t "others" =
                { bbl.etal space.connect }
                { bbl.and space.connect t space.connect }
              if$
              }
            if$
            }
          't
        if$
        nameptr #1 + 'nameptr :=
        namesleft #1 - 'namesleft :=
        }
    while$
  }
  if$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { #1 'author.or.editor :=
      author format.names }
  if$
}

FUNCTION {strip.comma}
{ duplicate$
  string.length 'find_length :=
  duplicate$
  find_length #1 - #1 substring$
  "," =
    { #1 find_length #2 - substring$
      " " *
    }
    'skip$
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { #2 'author.or.editor :=
      bbl.editor " " * *
      editor format.names
    }
  if$
}

FUNCTION {format.doi}
{ use.doi.all
    { doi empty$
        { bbl.doi doi tie.or.space.connect output }
        'skip$
      if$
    }
    'skip$
  if$
}

FUNCTION {n.separate.multi}
{ 't :=
  ""
  #0 'numnames :=
  t text.length$ #4 > t is.a.number and
    {
      { t empty$ not }
      { t #-1 #1 substring$ is.a.number
          { numnames #1 + 'numnames := }
          { #0 'numnames := }
        if$
        t #-1 #1 substring$ swap$ *
        t #-2 global.max$ substring$ 't :=
        numnames #4 =
          { duplicate$ #1 #1 substring$ swap$
            #2 global.max$ substring$
            "\," swap$ * *
            #1 'numnames :=
          }
          'skip$
        if$
      }
      while$
    }
    { t swap$ * }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { bbl.volume volume tie.or.space.connect }
  if$
}

FUNCTION {format.title.noemph}
{ 't :=
  t empty$
    { "" }
    { t }
  if$
}

FUNCTION {format.title}
{ 't :=
  t empty$
    { "" }
    { t emphasize }
  if$
}

FUNCTION {format.url}
{ url empty$
    { "" }
    { "\url{" url * "}" * }
  if$
}

FUNCTION {format.title.vol}
{ 't :=
  t empty$
    { "" }
    { t emphasize }
  if$
  volume empty$
    'skip$
    { format.bvolume emphasize
      swap$ add.comma swap$ *
    }
  if$
  }

FUNCTION {format.full.names}
{'s :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr
      "{vv~}{ll}" format.name$ 't :=
      nameptr #1 >
        {
          namesleft #1 >
            { ", " * t * }
            {
              numnames #2 >
                { "," * }
                'skip$
              if$
              t "others" =
                { bbl.etal * }
                { bbl.and space.connect t space.connect }
              if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {author.editor.full}
{ author empty$
    { editor empty$
        { "" }
        { editor format.full.names }
      if$
    }
    { author format.full.names }
  if$
}

FUNCTION {author.full}
{ author empty$
    { "" }
    { author format.full.names }
  if$
}

FUNCTION {editor.full}
{ editor empty$
    { "" }
    { editor format.full.names }
  if$
}

FUNCTION {make.full.names}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.full
    { type$ "proceedings" =
        'editor.full
        'author.full
      if$
    }
  if$
}


FUNCTION {output.bibitem} { newline$
  "\bibitem[" write$
  label write$
  ")" make.full.names duplicate$ short.list =
     { pop$ }
     { * }
   if$
  "]{" * write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {n.dashify} { 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
    { t #1 #2 substring$ "--" = not
        { "--" *
          t #2 global.max$ substring$ 't :=
        }
        {   { t #1 #1 substring$ "-" = }
        { "-" *
          t #2 global.max$ substring$ 't :=
        }
          while$
        }
      if$
    }
    { t #1 #1 substring$ *
      t #2 global.max$ substring$ 't :=
    }
      if$
    }
  while$
}

FUNCTION {format.date}
{ year empty$
    { "" }
    'year
  if$
}

FUNCTION {format.bdate}
{ year empty$
    { "There's no year in " cite$ * warning$ }
    'year
  if$
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "Can't use both " swap$ * " fields in "
      * cite$ * warning$ }
  if$
}

FUNCTION {format.edition}
{ edition duplicate$ empty$
    'skip$
    { convert.edition
      bbl.edition bibinfo.check
      " " * bbl.edition *
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
        { #1 'multiresult := }
        { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
      { bbl.pages pages n.dashify tie.or.space.connect }
      { bbl.page pages tie.or.space.connect }
    if$
    }
  if$
}

FUNCTION {format.pages.required}
{ pages empty$
    { ""
      "There are no page numbers for " cite$ * warning$
      output
    }
    { pages multi.page.check
      { bbl.pages pages n.dashify tie.or.space.connect }
      { bbl.page pages tie.or.space.connect }
    if$
    }
  if$
}

FUNCTION {format.pages.nopp}
{ pages empty$
    { ""
      "There are no page numbers for " cite$ * warning$
      output
    }
    { pages multi.page.check
      { pages n.dashify space.connect }
      { pages space.connect }
    if$
    }
  if$
}

FUNCTION {format.pages.patent}
{ pages empty$
    { "There is no patent number for " cite$ * warning$ }
    { pages multi.page.check
      { pages n.dashify }
      { pages n.separate.multi }
      if$
    }
  if$
}

FUNCTION {format.vol.pages}
{ volume boldface field.or.null
  duplicate$ empty$
    { pop$ format.pages.required }
    { add.comma pages n.dashify * }
  if$
}

FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
    { bbl.chapter }
    { type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
    'skip$
    { add.comma format.pages * }
      if$
    }
  if$
}

FUNCTION {format.title.in}
{ 's :=
  s empty$
    { "" }
    { editor empty$
      { bbl.in s format.title space.connect }
      { bbl.in s format.title space.connect
      add.comma format.editors *
      }
    if$
    }
  if$
}

FUNCTION {format.title.vol.in}
{ 's :=
  after.item 'output.state :=
  s empty$
    { "" }
    { editor empty$
      { bbl.in s format.title.vol space.connect }
      { bbl.in s format.title.vol space.connect
      add.comma format.editors *
      }
    if$
    }
  if$
}

FUNCTION {format.pub.address}
{ publisher empty$
    { "" }
    { address empty$
        { publisher }
        { publisher add.comma address *}
      if$
    }
  if$
}

FUNCTION {empty.misc.check}
{ author empty$ title empty$ howpublished empty$
  year empty$ note empty$ url empty$
  and and and and and
    { "all relevant fields are empty in " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {empty.doi.note}
{ doi empty$ note empty$ and
    { "Need either a note or DOI for " cite$ * warning$ }
    'skip$
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type emphasize
    }
  if$
}

FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  is.use.title
    { title format.title.noemph "title" output.check }
    'skip$
  if$
  journal emphasize "journal" output.check
  format.date "year" output.check
  volume empty$
    { "" format.pages.nopp output }
    { format.vol.pages output }
  if$
  format.doi
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  author empty$
    { title format.title "title" output.check
      editor empty$
        { "Need either an author or editor for "
          cite$ * warning$ }
        { "" format.editors * "editor" output.check }
      if$
    }
    { format.authors output
      "author and editor" editor either.or.check
      title format.title "title" output.check
    }
  if$
  format.pub.address "publisher" output.check
  format.edition output
  format.bdate "year" output.check
  format.bvolume output
  pages empty$
    'skip$
    { format.pages output }
  if$
  format.doi
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.authors output
  title format.title "title" output.check
  howpublished output
  address output
  format.date output
  format.doi
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { title format.title "title" output.check
      editor empty$
      { "Need at least an author or an editor for "
        cite$ * warning$ }
      { "" format.editors * "editor" output.check }
    if$
    }
    { format.authors output
      title format.title.in "title" output.check
    }
  if$
  format.pub.address "publisher" output.check
  format.edition output
  format.bdate "year" output.check
  format.bvolume output
  format.chapter.pages "chapter and pages" output.check
  format.doi
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  author empty$
    { booktitle
      format.title
      "booktitle" output.check
      editor empty$
        { "Need at least an author or an editor for "
          cite$ * warning$ }
        { "" format.editors * "editor" output.check }
      if$
    }
    { format.authors output
      booktitle
      format.title
      "booktitle" output.check
    }
  if$
  format.pub.address "publisher" output.check
  format.edition output
  format.bdate "year" output.check
  format.bvolume output
  format.chapter.pages "chapter and pages" output.check
  format.doi
  fin.entry
}

FUNCTION {inpress}
{ output.bibitem
  format.authors "author" output.check
  journal emphasize "journal" output.check
  bbl.inpress output
  format.doi
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  booktitle format.title.noemph "booktitle" output.check
  address output
  format.date "year" output.check
  pages empty$
    'skip$
    { format.pages output }
  if$
  format.doi
  fin.entry
}

FUNCTION {manual}
{ output.bibitem
  author empty$
    { organization empty$
      'skip$
      { organization output
        address output
      }
      if$
    }
    { format.authors output }
  if$
  title format.title "title" output.check
  author empty$
    { organization empty$
      { address output }
      'skip$
    if$
    }
    { organization output
      address output
    }
  if$
  format.edition output
  format.date output
  format.doi
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  bbl.msc emphasize format.thesis.type output
  school "school" output.check
  address output
  format.date "year" output.check
  format.doi
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  title empty$
    'skip$
    { title format.title output }
  if$
  howpublished output
  year output
  format.url output
  note output
  format.doi
  fin.entry
  empty.misc.check
}

FUNCTION {patent}
{ output.bibitem
  organization empty$
    { format.authors "author and organization" output.check }
    { author empty$
        { organization }
        {  format.authors organization paren space.connect }
      if$
      "author and organization" output.check
    }
  if$
  journal emphasize "journal" output.check
  format.pages.patent "pages" output.check
  format.date "year" output.check
  format.doi
  fin.entry
}

FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  bbl.phd emphasize format.thesis.type output
  school "school" output.check
  address output
  format.date "year" output.check
  format.doi
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  title format.title.noemph "title" output.check
  address output
  format.date "year" output.check
  pages empty$
    'skip$
    { format.pages output }
  if$
  format.doi
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  title format.title "title" output.check
  institution
  type empty$
    'bbl.techreport
    'type
  if$
  space.connect
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
  output
  format.pub.address output
  format.date "year" output.check
  format.doi
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  journal empty$
    'skip$
    { journal emphasize "journal" output.check }
  if$
  doi empty$
    {  note output }
    {
       format.date output
       bbl.doi doi tie.or.space.connect output
   }
  if$
  fin.entry
  empty.doi.note
}

INTEGERS { a b }

FUNCTION {mult}
{ 'a :=
  'b :=
  b #0 <
    {#-1 #0 b - 'b :=}
    {#1}
  if$
  #0
  {b #0 >}
    { a +
      b #1 - 'b :=
    }
  while$
  swap$
    'skip$
    {#0 swap$ -}
    if$
}

FUNCTION {str.to.int.aux}
{ {duplicate$ empty$ not}
    { swap$ #10 mult 'a :=
      duplicate$ #1 #1 substring$
      chr.to.value a +
      swap$
     #2 global.max$ substring$
    }
  while$
  pop$
}

FUNCTION {str.to.int}
{ duplicate$ #1 #1 substring$ "-" =
    {#1 swap$ #2 global.max$ substring$}
    {#0 swap$}
  if$
  #0 swap$ str.to.int.aux
  swap$
    {#0 swap$ -}
    {}
  if$
}

FUNCTION {yes.no.to.int}
{ "l" change.case$ duplicate$
    "yes" =
    { pop$  #1 }
    { duplicate$ "no" =
        { pop$ #0 }
        { "unknown Boolean " quote$ * swap$ * quote$ *
          " in " * cite$ * warning$
          #0
        }
      if$
    }
  if$
}

FUNCTION {Control}
{ ctrl-use-title
  empty$
    { skip$ }
    { ctrl-use-title
      yes.no.to.int
      'is.use.title := }
  if$
  ctrl-etal-number
  empty$
    { skip$ }
    { ctrl-etal-number
      str.to.int
      'etal.number := }
  if$
  ctrl-use-doi-all
  empty$
    { skip$ }
    { ctrl-use-doi-all
      yes.no.to.int
      'use.doi.all := }
  if$
}

FUNCTION {conference} {inproceedings}

FUNCTION {other} {patent}

FUNCTION {default.type} {misc}

MACRO {jan} {"January"}
MACRO {feb} {"February"}
MACRO {mar} {"March"}
MACRO {apr} {"April"}
MACRO {may} {"May"}
MACRO {jun} {"June"}
MACRO {jul} {"July"}
MACRO {aug} {"August"}
MACRO {sep} {"September"}
MACRO {oct} {"October"}
MACRO {nov} {"November"}
MACRO {dec} {"December"}

READ

FUNCTION {initialize.controls}
{ default.is.use.title 'is.use.title :=
  default.etal.number 'etal.number :=
  default.use.doi.all 'use.doi.all :=
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION {format.lab.names}
{ 's :=
  s #1 "{vv~}{ll}" format.name$
  s num.names$ duplicate$
  #2 >
    { pop$ bbl.etal space.connect }
    { #2 <
        'skip$
        { s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { bbl.etal space.connect }
            { bbl.and space.connect s #2 "{vv~}{ll}"
              format.name$ space.connect }
          if$
        }
      if$
    }
  if$
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {author.key.organization.label}
{ author empty$
    { key empty$
        { organization empty$
            { cite$ #1 #3 substring$ }
            { "The " #4 organization chop.word #3
              text.prefix$ }
          if$
        }
        'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {editor.key.organization.label}
{ editor empty$
    { key empty$
        { organization empty$
            { cite$ #1 #3 substring$ }
            { "The " #4 organization chop.word #3
              text.prefix$ }
          if$
        }
        'key
      if$
    }
    { editor format.lab.names }
  if$
}

FUNCTION {calc.short.authors}
{ type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
        'editor.key.organization.label
        { type$ "manual" =
            'author.key.organization.label
            'author.key.label
          if$
        }
      if$
    }
  if$
  'short.list :=
}

FUNCTION {calc.label}
{ calc.short.authors
  short.list
  "("
  *
  year duplicate$ empty$
  short.list key field.or.null = or
     { pop$ "" }
     'skip$
  if$
  *
  'label :=
}

ITERATE {calc.label}

STRINGS { longest.label last.label next.extra }

INTEGERS { longest.label.width last.extra.num number.label }

FUNCTION {initialize.longest.label}
{ "" 'longest.label :=
  #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'longest.label.width :=
  #0 'last.extra.num :=
  #0 'number.label :=
}

FUNCTION {forward.pass}
{ last.label label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      label 'last.label :=
    }
  if$
  number.label #1 + 'number.label :=
}

EXECUTE {initialize.longest.label}

ITERATE {forward.pass}

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\providecommand*{\mcitethebibliography}{\thebibliography}"
  write$ newline$
  "\csname @ifundefined\endcsname{endmcitethebibliography}"
  write$ newline$
  "{\let\endmcitethebibliography\endthebibliography}{}"
  write$ newline$
  "\begin{mcitethebibliography}{"  number.label int.to.str$  * "}" *
  write$ newline$
  "\providecommand*{\natexlab}[1]{#1}"
  write$ newline$
  "\providecommand*{\mciteSetBstSublistMode}[1]{}"
  write$ newline$
  "\providecommand*{\mciteSetBstMaxWidthForm}[2]{}"
  write$ newline$
  "\providecommand*{\mciteBstWouldAddEndPuncttrue}"
  write$ newline$
  "  {\def\EndOfBibitem{\unskip.}}"
  write$ newline$
  "\providecommand*{\mciteBstWouldAddEndPunctfalse}"
  write$ newline$
  "  {\let\EndOfBibitem\relax}"
  write$ newline$
  "\providecommand*{\mciteSetBstMidEndSepPunct}[3]{}"
  write$ newline$
  "\providecommand*{\mciteSetBstSublistLabelBeginEnd}[3]{}"
  write$ newline$
  "\providecommand*{\EndOfBibitem}{}"
  write$ newline$
  "\mciteSetBstSublistMode{f}"
  write$ newline$
  "\mciteSetBstMaxWidthForm{subitem}"
  write$ newline$
  "{(\emph{\alph{mcitesubitemcount}})}"
  write$ newline$
  "\mciteSetBstSublistLabelBeginEnd{\mcitemaxwidthsubitemform\space}"
  write$ newline$
  "{\relax}{\relax}"
  write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{mcitethebibliography}" write$ newline$
}

EXECUTE {end.bib}
%% 
%% Copyright (C) 2006-2009 by
%%   Joseph Wright <joseph.wright@morningstar2.co.uk>
%% 
%% It may be distributed and/or modified under the conditions of
%% the LaTeX Project Public License (LPPL), either version 1.3c of
%% this license or (at your option) any later version.  The latest
%% version of this license is in the file:
%% 
%%    http://www.latex-project.org/lppl.txt
%% 
%% This work is "maintained" (as per LPPL maintenance status) by
%%   Joseph Wright.
%% 
%% This work consists of the file  rsc.dtx
%%           and the derived files rsc.pdf,
%%                                 rsc.ins,
%%                                 rsc.sty,
%%                                 rsc.bib and
%%                                 rsc-demo.tex.
%% 
%% 
%%
%% End of file `rsc.bst'.

